When Benchmarks are Targets: Revealing the Sensitivity of Large Language Model Leaderboards

Large Language Model (LLM) leaderboards based on benchmark rankings are regularly used to guide practitioners in model selection. Often, the published leaderboard rankings are taken at face value - we show this is a (potentially costly) mistake. Under existing leaderboards, the relative performance of LLMs is highly sensitive to (often minute) details. We show that for popular multiple-choice question benchmarks (e.g., MMLU), minor perturbations to the benchmark, such as changing the order of choices or the method of answer selection, result in changes in rankings up to 8 positions. We explain this phenomenon by conducting systematic experiments over three broad categories of benchmark perturbations and identifying the sources of this behavior. Our analysis results in several best-practice recommendations, including the advantage of a hybrid scoring method for answer selection. Our study highlights the dangers of relying on simple benchmark evaluations and charts the path for more robust evaluation schemes on the existing benchmarks. The code for this paper is available at https://github.com/National-Center-for-AI-Saudi-Arabia/lm-evaluation-harness.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> sections/experiment_order.txt <==
The following is Yazeed's suggestion for the order of experiment subsections (with a lot of help from Hisham), along with a summary of the tasks and any notable observations.




Group 1: Multiple-Choice Answer Permutation:
These two tasks are related to the two works mentioned at the end of the related works section.

Start with "Correct Choice Position Bias", which fixes the answer position in the provided few-shots and prompted question. Surprisingly, this experiment shows extremely large deviations for all models when we change the fixed answer location. This indicates that models have a-priori biases to certain answer tokens.

This transitions to "Choices Order Effect", where the few-shot and prompt question answer choices are randomized. This also shows a drastic reduction in performance, indicating the lack of robustness in models.




Group 2: Few-Shot Example Modifications
This group aims to distinguish whether models infer subject domain information or formatting information from the few-shots.

"Fake Few-Shot Examples": uses few shots of random questions not related to the subject, such as "What is the capital of France?"

"Subject Independent Few-Shot Examples": Uses the few-shot examples of MMLU, but from subjects not related to the prompted questions.

"Cheating experiment - add the same question with the wrong answer": self-explanitory.

First two experiments show results halfway performance between 0 and 5 shot for base models. Indicating that models infer both formatting and context from the few shots. However, fine-tuned models show a drop compared to their performance in 0 shot!! The last experiment shows a great drop in all models, showing that models treat knowledge injected via prompts are true, overriding it's out knowledge.

"In-Context Cheating": Lists the prompted question as one of the few-shot examples with the current answer. As expected, almost all models achieve almost perfect scores, with the odd exception of the base Llama 7B.




Group 3: Prompt Modifications

"Varying Instructional Formats and Prompt Structures": changing the formating of the prompt before and after the few-shots. This shows minor variations, indicating that the models are robust to prompt changes.

"Adding SFT tags": Used only on Llama models where we add instruction and system prompt tags to the prompt. Surprisingly, we see a major drop,

"MCQs Task Options Style Biases" changes the tokens used for the answer choices from [A,B,C,D] to [$, &, %, @]. The larger models are mostly robust to this change, while smaller models significatly drop.




No group:

"MCQs Task Implementation Style": Uses the arc style of evaluation instead of MMLU, where only the question is given, and the logprobs of the answers are measured. We see a substantial decline in all models. However, some models are reduced significantly more than others, but I can't see a trend.

